Nilpotent skew-symmetric tridiagonal Bohemian matrices: a proof of Corless's conjecture

Corless studied the skew-symmetric tridiagonal matrices $T_m(u)$ with superdiagonal $u \in \{1, i\}^{m-1}$. He showed that $T_m(u)$ can be nilpotent only if $m = 2^K - 1$ and that the $2^{K-1}$ vectors $u$ obtained from the empty vector by repeated application of $u \mapsto (u, 1, i, \rev u)$ and $u \mapsto (u, i, 1, \rev u)$ give nilpotent matrices, and he conjectured that there are no others. We prove this conjecture. Reducing the characteristic polynomial modulo $4$ gives a necessary condition for nilpotency that is linear over $\F$. For $m > 1$ it forces $u = (v, 1, i, \rev v)$ or $u = (v, i, 1, \rev v)$, and an identity implicit in Corless's proof then reduces the problem to $v$. Since $T_m(u)$ is diagonally similar to a finite section of the Feinberg--Zee hopping matrix, the theorem also determines the nilpotent tridiagonal sign matrices. We further show that the $(1,1)$ entry of the resolvent of a nilpotent $T_m(u)$ is $\lambda^{-1} \pm \lambda^{-3} \pm \lambda^{-7} \pm \dots \pm \lambda^{-(2^K - 1)}$, with signs that determine $u$. The proof of the main theorem has been formalised in Lean~4.

==> abstract.txt <==
Corless studied the skew-symmetric tridiagonal matrices $T_m(u)$ with superdiagonal $u \in \{1, i\}^{m-1}$. He showed that $T_m(u)$ can be nilpotent only if $m = 2^K - 1$ and that the $2^{K-1}$ vectors $u$ obtained from the empty vector by repeated application of $u \mapsto (u, 1, i, \mathrm{rev}\, u)$ and $u \mapsto (u, i, 1, \mathrm{rev}\, u)$ give nilpotent matrices, and he conjectured that there are no others. We prove this conjecture. Reducing the characteristic polynomial modulo $4$ gives a necessary condition for nilpotency that is linear over $\mathbb{F}_2$. For $m > 1$ it forces $u = (v, 1, i, \mathrm{rev}\, v)$ or $u = (v, i, 1, \mathrm{rev}\, v)$, and an identity implicit in Corless's proof then reduces the problem to $v$. Since $T_m(u)$ is diagonally similar to a finite section of the Feinberg-Zee hopping matrix, the theorem also determines the nilpotent tridiagonal sign matrices. We further show that the $(1,1)$ entry of the resolvent of a nilpotent $T_m(u)$ is $\lambda^{-1} \pm \lambda^{-3} \pm \lambda^{-7} \pm \dots \pm \lambda^{-(2^K - 1)}$, with signs that determine $u$. The proof of the main theorem has been formalised in Lean 4.

